Optimal matched filter in the low-number count Poisson noise regime and implications for X-ray source detection

Detection of templates (e.g., sources) embedded in low-number count Poisson noise is a common problem in astrophysics. Examples include source detection in X-ray images, gamma-rays, UV, neutrinos, and search for clusters of galaxies and stellar streams. However, the solutions in the X-ray-related literature are sub-optimal -- in some cases by considerable factors. Using the lemma of Neyman-Pearson we derive the optimal statistics for template detection in the presence of Poisson noise. We demonstrate that this method provides higher completeness, for a fixed false-alarm probability value, compared with filtering the image with the point-spread function (PSF). In turn, we find that filtering by the PSF is better than filtering the image using the Mexican-hat wavelet (used by wavedetect). For some background levels, our method improves the sensitivity of source detection by more than a factor of two over the popular Mexican-hat wavelet filtering. This filtering technique can also be used also for fast PSF photometry and flare detection, and it is efficient, as well as straight forward to implement. We provide an implementation in MATLAB.

==> TableThresh.txt <==
Title: Optimal matched filter in the low-number count Poisson noise regime and implications for X-ray source detection
Authors: Ofek, E.O., Zackay, B.
Table: (1) Flux threshold as a function of B, sigma, and beta
================================================================================
Byte-by-byte Description of file: Table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  7 F7.4   cnt/pix Background level per pixel (B)
  11- 15 F5.3   pix     Gaussian PSF width (sigma)
  18- 24 F7.5           False alarm probability (beta)
  28- 38 F11.2  cnt     Detection threshold (F_th)
  40- 48 F9.2           Statistic detection threshold (S_th)
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
 0.0001   1.000  0.00010          1.14      7.51
 0.0001   1.000  0.00032          1.06      6.94
 0.0001   1.000  0.00100          0.83      5.20
 0.0001   1.468  0.00010          1.16      6.74
 0.0001   1.468  0.00032          1.12      6.48
 0.0001   1.468  0.00100          1.00      5.67
 0.0001   1.468  0.00316          0.74      4.01
 0.0001   2.154  0.00010          1.17      5.97
 0.0001   2.154  0.00032          1.15      5.85
 0.0001   2.154  0.00100          1.09      5.47
 0.0001   2.154  0.00316          0.96      4.70
 0.0001   2.154  0.01000          0.36      1.44
 0.0001   3.162  0.00010          1.70      8.05
 0.0001   3.162  0.00032          1.19      5.19
 0.0001   3.162  0.00100          1.16      5.08
 0.0001   3.162  0.00316          1.08      4.60
 0.0001   3.162  0.01000          0.81      3.26
 0.0001   4.642  0.00010          2.05      8.52
 0.0001   4.642  0.00032          1.78      7.15
 0.0001   4.642  0.00100          1.21      4.38
 0.0001   4.642  0.00316          1.16      4.16
 0.0001   4.642  0.01000          1.03      3.54
 0.0001   4.642  0.03162          0.51      1.46
 0.0001   6.813  0.00010          2.36      8.31
 0.0001   6.813  0.00032          2.15      7.40
 0.0001   6.813  0.00100          1.84      6.06
 0.0001   6.813  0.00316          1.29      3.81
 0.0001   6.813  0.01000          1.13      3.22
 0.0001   6.813  0.03162          0.86      2.24
 0.0001  10.000  0.00010          2.97      9.08
 0.0001  10.000  0.00032          2.57      7.50
 0.0001  10.000  0.00100          2.21      6.13
 0.0001  10.000  0.00316          1.87      4.87
 0.0001  10.000  0.01000          1.33      3.08
 0.0001  10.000  0.03162          1.06      2.24
 0.0001  14.678  0.00010          3.61      9.09
 0.0001  14.678  0.00032          3.22      7.78
 0.0001  14.678  0.00100          2.82      6.48
 0.0001  14.678  0.00316          2.30      4.89
 0.0001  14.678  0.01000          1.87      3.65
 0.0001  14.678  0.03162          1.26      2.07
 0.0001  21.544  0.00010          4.81     10.13
 0.0001  21.544  0.00032          4.17      8.25
 0.0001  21.544  0.00100          3.64      6.79
 0.0001  21.544  0.00316          3.07      5.30
 0.0001  21.544  0.01000          2.44      3.78
 0.0001  21.544  0.03162          1.78      2.38
 0.0001  31.623  0.00010          6.09     10.18
 0.0001  31.623  0.00032          5.52      8.79
 0.0001  31.623  0.00100          4.72      6.96
 0.0001  31.623  0.00316          4.06      5.56
 0.0001  31.623  0.01000          3.28      4.00
 0.0001  31.623  0.03162          2.48      2.60
 0.0003   1.000  0.00010          1.16      6.36
 0.0003   1.000  0.00032          1.16      6.36
 0.0003   1.000  0.00100          1.07      5.78
 0.0003   1.000  0.00316          0.78      3.99
 0.0003   1.468  0.00010          1.38      6.74
 0.0003   1.468  0.00032          1.18      5.58
 0.0003   1.468  0.00100          1.13      5.31
 0.0003   1.468  0.00316          0.99      4.49
 0.0003   1.468  0.01000          0.66      2.78
 0.0003   2.154  0.00010          1.92      8.58
 0.0003   2.154  0.00032          1.51      6.36
 0.0003   2.154  0.00100          1.17      4.66
 0.0003   2.154  0.00316          1.15      4.53
 0.0003   2.154  0.01000          0.93      3.48
 0.0003   2.154  0.03162          0.16      0.35
 0.0003   3.162  0.00010          2.19      8.42
 0.0003   3.162  0.00032          1.97      7.37
 0.0003   3.162  0.00100          1.55      5.48
 0.0003   3.162  0.00316          1.20      3.92
 0.0003   3.162  0.01000          1.08      3.43
 0.0003   3.162  0.03162          0.71      2.00
 0.0003   4.642  0.00010          2.61      8.50
 0.0003   4.642  0.00032          2.27      7.14
 0.0003   4.642  0.00100          2.04      6.20
 0.0003   4.642  0.00316          1.62      4.60
 0.0003   4.642  0.01000          1.18      3.01
 0.0003   4.642  0.03162          0.99      2.38
 0.0003   6.813  0.00010          3.31      9.18
 0.0003   6.813  0.00032          2.91      7.73
 0.0003   6.813  0.00100          2.45      6.11
 0.0003   6.813  0.00316          2.08      4.93
 0.0003   6.813  0.01000          1.62      3.49
 0.0003   6.813  0.03162          1.13      2.07
 0.0003  10.000  0.00010          4.17      9.62
 0.0003  10.000  0.00032          3.68      8.11
 0.0003  10.000  0.00100          3.17      6.60
 0.0003  10.000  0.00316          2.66      5.12
 0.0003  10.000  0.01000          2.11      3.69
 0.0003  10.000  0.03162          1.55      2.34
 0.0003  14.678  0.00010          5.35      9.99
 0.0003  14.678  0.00032          4.77      8.47
 0.0003  14.678  0.00100          4.13      6.88
 0.0003  14.678  0.00316          3.52      5.41
 0.0003  14.678  0.01000          2.85      3.94
 0.0003  14.678  0.03162          2.10      2.47
 0.0003  21.544  0.00010          6.89     10.16
 0.0003  21.544  0.00032          6.28      8.84
 0.0003  21.544  0.00100          5.56      7.35
 0.0003  21.544  0.00316          4.74      5.74
 0.0003  21.544  0.01000          3.83      4.12
 0.0003  21.544  0.03162          2.89      2.62
 0.0003  31.623  0.00010          9.45     10.95
 0.0003  31.623  0.00032          8.66      9.55
 0.0003  31.623  0.00100          7.56      7.70
 0.0003  31.623  0.00316          6.45      5.97
 0.0003  31.623  0.01000          5.34      4.37
 0.0003  31.623  0.03162          4.07      2.78
 0.0010   1.000  0.00010          1.74      8.23
 0.0010   1.000  0.00032          1.19      5.19
 0.0010   1.000  0.00100          1.19      5.19
 0.0010   1.000  0.00316          1.08      4.59
 0.0010   1.000  0.01000          0.71      2.76
 0.0010   1.468  0.00010          2.07      8.56
 0.0010   1.468  0.00032          1.79      7.17
 0.0010   1.468  0.00100          1.21      4.38
 0.0010   1.468  0.00316          1.15      4.10
 0.0010   1.468  0.01000          0.96      3.25
 0.0010   1.468  0.03162          0.52      1.49
 0.0010   2.154  0.00010          2.33      8.22
 0.0010   2.154  0.00032          2.13      7.31
 0.0010   2.154  0.00100          1.83      6.03
 0.0010   2.154  0.00316          1.31      3.86
 0.0010   2.154  0.01000          1.15      3.29
 0.0010   2.154  0.03162          0.86      2.22
 0.0010   3.162  0.00010          2.98      9.09
 0.0010   3.162  0.00032          2.55      7.37
 0.0010   3.162  0.00100          2.20      6.09
 0.0010   3.162  0.00316          1.87      4.87
 0.0010   3.162  0.01000          1.32      3.03
 0.0010   3.162  0.03162          1.04      2.19
 0.0010   4.642  0.00010          3.68      9.28
 0.0010   4.642  0.00032          3.27      7.89
 0.0010   4.642  0.00100          2.82      6.48
 0.0010   4.642  0.00316          2.32      4.91
 0.0010   4.642  0.01000          1.89      3.68
 0.0010   4.642  0.03162          1.27      2.07
 0.0010   6.813  0.00010          4.77      9.91
 0.0010   6.813  0.00032          4.22      8.36
 0.0010   6.813  0.00100          3.62      6.72
 0.0010   6.813  0.00316          3.07      5.29
 0.0010   6.813  0.01000          2.45      3.82
 0.0010   6.813  0.03162          1.81      2.41
 0.0010  10.000  0.00010          6.13     10.29
 0.0010  10.000  0.00032          5.44      8.61
 0.0010  10.000  0.00100          4.79      7.15
 0.0010  10.000  0.00316          4.07      5.58
 0.0010  10.000  0.01000          3.31      4.05
 0.0010  10.000  0.03162          2.47      2.57
 0.0010  14.678  0.00010          8.14     10.71
 0.0010  14.678  0.00032          7.32      9.09
 0.0010  14.678  0.00100          6.47      7.51
 0.0010  14.678  0.00316          5.57      5.92
 0.0010  14.678  0.01000          4.55      4.30
 0.0010  14.678  0.03162          3.44      2.73
 0.0010  21.544  0.00010         11.12     11.37
 0.0010  21.544  0.00032          9.97      9.53
 0.0010  21.544  0.00100          8.87      7.88
 0.0010  21.544  0.00316          7.58      6.11
 0.0010  21.544  0.01000          6.29      4.47
 0.0010  21.544  0.03162          4.77      2.80
 0.0010  31.623  0.00010         15.12     11.56
 0.0010  31.623  0.00032         13.70      9.81
 0.0010  31.623  0.00100         12.31      8.16
 0.0010  31.623  0.00316         10.47      6.21
 0.0010  31.623  0.01000          8.91      4.69
 0.0010  31.623  0.03162          6.89      2.99
 0.0032   1.000  0.00010          2.16      8.23
 0.0032   1.000  0.00032          2.03      7.58
 0.0032   1.000  0.00100          1.63      5.76
 0.0032   1.000  0.00316          1.22      3.98
 0.0032   1.000  0.01000          1.07      3.36
 0.0032   1.000  0.03162          0.58      1.48
 0.0032   1.468  0.00010          2.64      8.64
 0.0032   1.468  0.00032          2.30      7.21
 0.0032   1.468  0.00100          2.02      6.06
 0.0032   1.468  0.00316          1.67      4.74
 0.0032   1.468  0.01000          1.16      2.89
 0.0032   1.468  0.03162          1.05      2.54
 0.0032   2.154  0.00010          3.30      9.12
 0.0032   2.154  0.00032          2.92      7.77
 0.0032   2.154  0.00100          2.46      6.13
 0.0032   2.154  0.00316          2.07      4.88
 0.0032   2.154  0.01000          1.64      3.54
 0.0032   2.154  0.03162          1.13      2.10
 0.0032   3.162  0.00010          4.15      9.54
 0.0032   3.162  0.00032          3.67      8.07
 0.0032   3.162  0.00100          3.19      6.62
 0.0032   3.162  0.00316          2.68      5.17
 0.0032   3.162  0.01000          2.12      3.70
 0.0032   3.162  0.03162          1.54      2.32
 0.0032   4.642  0.00010          5.36      9.98
 0.0032   4.642  0.00032          4.82      8.55
 0.0032   4.642  0.00100          4.18      6.97
 0.0032   4.642  0.00316          3.53      5.43
 0.0032   4.642  0.01000          2.85      3.95
 0.0032   4.642  0.03162          2.10      2.47
 0.0032   6.813  0.00010          7.09     10.52
 0.0032   6.813  0.00032          6.38      8.97
 0.0032   6.813  0.00100          5.57      7.32
 0.0032   6.813  0.00316          4.74      5.71
 0.0032   6.813  0.01000          3.88      4.17
 0.0032   6.813  0.03162          2.93      2.66
 0.0032  10.000  0.00010          9.50     11.07
 0.0032  10.000  0.00032          8.51      9.29
 0.0032  10.000  0.00100          7.52      7.65
 0.0032  10.000  0.00316          6.51      6.06
 0.0032  10.000  0.01000          5.35      4.39
 0.0032  10.000  0.03162          4.07      2.80
 0.0032  14.678  0.00010         12.99     11.53
 0.0032  14.678  0.00032         11.69      9.68
 0.0032  14.678  0.00100         10.35      7.92
 0.0032  14.678  0.00316          9.07      6.36
 0.0032  14.678  0.01000          7.50      4.61
 0.0032  14.678  0.03162          5.82      2.97
 0.0032  21.544  0.00032         16.45     10.23
 0.0032  21.544  0.00100         14.43      8.17
 0.0032  21.544  0.00316         12.72      6.57
 0.0032  21.544  0.01000         10.63      4.79
 0.0032  21.544  0.03162          8.27      3.06
 0.0032  31.623  0.00032         22.80     10.23
 0.0032  31.623  0.00100         20.81      8.69
 0.0032  31.623  0.00316         18.00      6.70
 0.0032  31.623  0.01000         15.22      4.94
 0.0032  31.623  0.03162         11.88      3.14
 0.0100   1.000  0.00010          2.99      9.04
 0.0100   1.000  0.00032          2.61      7.54
 0.0100   1.000  0.00100          2.26      6.23
 0.0100   1.000  0.00316          1.94      5.09
 0.0100   1.000  0.01000          1.40      3.25
 0.0100   1.000  0.03162          1.01      2.06
 0.0100   1.468  0.00010          3.70      9.32
 0.0100   1.468  0.00032          3.28      7.89
 0.0100   1.468  0.00100          2.83      6.45
 0.0100   1.468  0.00316          2.33      4.92
 0.0100   1.468  0.01000          1.91      3.72
 0.0100   1.468  0.03162          1.28      2.08
 0.0100   2.154  0.00010          4.73      9.81
 0.0100   2.154  0.00032          4.19      8.26
 0.0100   2.154  0.00100          3.65      6.78
 0.0100   2.154  0.00316          3.08      5.32
 0.0100   2.154  0.01000          2.47      3.82
 0.0100   2.154  0.03162          1.84      2.45
 0.0100   3.162  0.00010          6.13     10.27
 0.0100   3.162  0.00032          5.49      8.72
 0.0100   3.162  0.00100          4.80      7.14
 0.0100   3.162  0.00316          4.08      5.59
 0.0100   3.162  0.01000          3.31      4.06
 0.0100   3.162  0.03162          2.48      2.58
 0.0100   4.642  0.00010          8.19     10.75
 0.0100   4.642  0.00032          7.36      9.14
 0.0100   4.642  0.00100          6.50      7.53
 0.0100   4.642  0.00316          5.57      5.90
 0.0100   4.642  0.01000          4.56      4.29
 0.0100   4.642  0.03162          3.46      2.74
 0.0100   6.813  0.00010         11.10     11.24
 0.0100   6.813  0.00032         10.09      9.63
 0.0100   6.813  0.00100          8.92      7.90
 0.0100   6.813  0.00316          7.68      6.19
 0.0100   6.813  0.01000          6.36      4.52
 0.0100   6.813  0.03162          4.90      2.90
 0.0100  10.000  0.00010         15.13     11.58
 0.0100  10.000  0.00032         13.91     10.04
 0.0100  10.000  0.00100         12.38      8.27
 0.0100  10.000  0.00316         10.74      6.48
 0.0100  10.000  0.01000          8.92      4.71
 0.0100  10.000  0.03162          6.92      3.01
 0.0100  14.678  0.00010         21.66     12.46
 0.0100  14.678  0.00032         19.45     10.34
 0.0100  14.678  0.00100         17.40      8.51
 0.0100  14.678  0.00316         15.16      6.66
 0.0100  14.678  0.01000         12.70      4.86
 0.0100  14.678  0.03162          9.93      3.10
 0.0100  21.544  0.00010         30.19     12.51
 0.0100  21.544  0.00316         21.52      6.77
 0.0100  21.544  0.01000         18.13      4.94
 0.0100  21.544  0.03162         14.31      3.18
 0.0100  31.623  0.00032         39.14     10.69
 0.0100  31.623  0.00100         35.59      8.96
 0.0100  31.623  0.00316         31.01      6.93
 0.0100  31.623  0.01000         26.35      5.10
 0.0100  31.623  0.03162         20.72      3.23
 0.0316   1.000  0.00010          4.17      9.48
 0.0316   1.000  0.00032          3.73      8.11
 0.0316   1.000  0.00100          3.23      6.64
 0.0316   1.000  0.00316          2.74      5.26
 0.0316   1.000  0.01000          2.14      3.69
 0.0316   1.000  0.03162          1.66      2.50
 0.0316   1.468  0.00010          5.42     10.06
 0.0316   1.468  0.00032          4.84      8.53
 0.0316   1.468  0.00100          4.22      6.97
 0.0316   1.468  0.00316          3.58      5.46
 0.0316   1.468  0.01000          2.90      3.98
 0.0316   1.468  0.03162          2.14      2.49
 0.0316   2.154  0.00010          7.11     10.55
 0.0316   2.154  0.00032          6.37      8.95
 0.0316   2.154  0.00100          5.61      7.36
 0.0316   2.154  0.00316          4.80      5.77
 0.0316   2.154  0.01000          3.91      4.20
 0.0316   2.154  0.03162          2.95      2.67
 0.0316   3.162  0.00010          9.53     11.05
 0.0316   3.162  0.00032          8.57      9.39
 0.0316   3.162  0.00100          7.58      7.70
 0.0316   3.162  0.00316          6.51      6.05
 0.0316   3.162  0.01000          5.38      4.42
 0.0316   3.162  0.03162          4.11      2.83
 0.0316   4.642  0.00010         13.06     11.52
 0.0316   4.642  0.00032         11.83      9.80
 0.0316   4.642  0.00100         10.51      8.07
 0.0316   4.642  0.00316          9.08      6.32
 0.0316   4.642  0.01000          7.56      4.62
 0.0316   4.642  0.03162          5.84      2.95
 0.0316   6.813  0.00010         18.20     12.05
 0.0316   6.813  0.00032         16.48     10.19
 0.0316   6.813  0.00100         14.74      8.41
 0.0316   6.813  0.00316         12.80      6.57
 0.0316   6.813  0.01000         10.68      4.79
 0.0316   6.813  0.03162          8.36      3.08
 0.0316  10.000  0.00010         25.42     12.40
 0.0316  10.000  0.00032         23.24     10.58
 0.0316  10.000  0.00100         20.82      8.70
 0.0316  10.000  0.00316         18.02      6.71
 0.0316  10.000  0.01000         15.23      4.95
 0.0316  10.000  0.03162         11.94      3.16
 0.0316  14.678  0.00010         36.60     12.98
 0.0316  14.678  0.00032         32.93     10.72
 0.0316  14.678  0.00100         29.78      8.91
 0.0316  14.678  0.00316         26.02      6.95
 0.0316  14.678  0.01000         21.80      5.00
 0.0316  14.678  0.03162         17.28      3.22
 0.0316  21.544  0.00032         47.84     11.17
 0.0316  21.544  0.00316         37.57      7.09
 0.0316  21.544  0.01000         31.46      5.07
 0.0316  21.544  0.03162         24.97      3.25
 0.0316  31.623  0.00032         69.92     11.57
 0.0316  31.623  0.00100         61.67      9.11
 0.0316  31.623  0.00316         54.13      7.09
 0.0316  31.623  0.01000         46.12      5.21
 0.0316  31.623  0.03162         36.34      3.28
 0.1000   1.000  0.00010          6.27     10.35
 0.1000   1.000  0.00032          5.61      8.78
 0.1000   1.000  0.00100          4.92      7.22
 0.1000   1.000  0.00316          4.21      5.68
 0.1000   1.000  0.01000          3.44      4.15
 0.1000   1.000  0.03162          2.60      2.65
 0.1000   1.468  0.00010          8.35     10.89
 0.1000   1.468  0.00032          7.49      9.21
 0.1000   1.468  0.00100          6.61      7.59
 0.1000   1.468  0.00316          5.67      5.96
 0.1000   1.468  0.01000          4.67      4.36
 0.1000   1.468  0.03162          3.57      2.79
 0.1000   2.154  0.00010         11.23     11.37
 0.1000   2.154  0.00032         10.14      9.65
 0.1000   2.154  0.00100          9.00      7.93
 0.1000   2.154  0.00316          7.78      6.24
 0.1000   2.154  0.01000          6.46      4.57
 0.1000   2.154  0.03162          4.98      2.93
 0.1000   3.162  0.00010         15.32     11.75
 0.1000   3.162  0.00032         13.93     10.02
 0.1000   3.162  0.00100         12.45      8.28
 0.1000   3.162  0.00316         10.80      6.49
 0.1000   3.162  0.01000          9.02      4.76
 0.1000   3.162  0.03162          7.02      3.04
 0.1000   4.642  0.00010         21.60     12.26
 0.1000   4.642  0.00032         19.63     10.40
 0.1000   4.642  0.00100         17.57      8.55
 0.1000   4.642  0.00316         15.29      6.69
 0.1000   4.642  0.01000         12.84      4.88
 0.1000   4.642  0.03162         10.08      3.14
 0.1000   6.813  0.00010         30.64     12.71
 0.1000   6.813  0.00032         27.85     10.71
 0.1000   6.813  0.00100         24.96      8.78
 0.1000   6.813  0.00316         21.86      6.90
 0.1000   6.813  0.01000         18.39      5.02
 0.1000   6.813  0.03162         14.51      3.22
 0.1000  10.000  0.00010         43.47     12.97
 0.1000  10.000  0.00032         39.63     10.93
 0.1000  10.000  0.00100         35.62      8.97
 0.1000  10.000  0.00316         31.33      7.06
 0.1000  10.000  0.01000         26.40      5.11
 0.1000  10.000  0.03162         20.90      3.28
 0.1000  14.678  0.00010         62.35     13.10
 0.1000  14.678  0.00032         57.34     11.18
 0.1000  14.678  0.00100         51.63      9.17
 0.1000  14.678  0.00316         44.96      7.05
 0.1000  14.678  0.01000         38.24      5.16
 0.1000  14.678  0.03162         30.52      3.34
 0.1000  21.544  0.00010         89.28     13.03
 0.1000  21.544  0.00032         82.86     11.29
 0.1000  21.544  0.01000         55.58      5.22
 0.1000  21.544  0.03162         43.98      3.31
 0.1000  31.623  0.03162         64.58      3.36
 0.3162   1.000  0.00010          9.86     11.24
 0.3162   1.000  0.00032          8.92      9.57
 0.3162   1.000  0.00100          7.91      7.90
 0.3162   1.000  0.00316          6.85      6.23
 0.3162   1.000  0.01000          5.70      4.58
 0.3162   1.000  0.03162          4.42      2.96
 0.3162   1.468  0.00010         13.39     11.70
 0.3162   1.468  0.00032         12.15      9.96
 0.3162   1.468  0.00100         10.83      8.23
 0.3162   1.468  0.00316          9.42      6.48
 0.3162   1.468  0.01000          7.87      4.75
 0.3162   1.468  0.03162          6.15      3.07
 0.3162   2.154  0.00010         18.47     12.18
 0.3162   2.154  0.00032         16.79     10.34
 0.3162   2.154  0.00100         15.01      8.50
 0.3162   2.154  0.00316         13.09      6.68
 0.3162   2.154  0.01000         10.99      4.90
 0.3162   2.154  0.03162          8.63      3.16
 0.3162   3.162  0.00010         25.78     12.55
 0.3162   3.162  0.00032         23.44     10.61
 0.3162   3.162  0.00100         21.05      8.75
 0.3162   3.162  0.00316         18.41      6.87
 0.3162   3.162  0.01000         15.54      5.03
 0.3162   3.162  0.03162         12.24      3.23
 0.3162   4.642  0.00010         36.78     12.92
 0.3162   4.642  0.00032         33.48     10.87
 0.3162   4.642  0.00100         30.05      8.92
 0.3162   4.642  0.00316         26.40      7.01
 0.3162   4.642  0.01000         22.36      5.14
 0.3162   4.642  0.03162         17.65      3.29
 0.3162   6.813  0.00010         52.68     13.20
 0.3162   6.813  0.00032         47.90     11.05
 0.3162   6.813  0.00100         43.23      9.11
 0.3162   6.813  0.00316         37.99      7.14
 0.3162   6.813  0.01000         32.13      5.18
 0.3162   6.813  0.03162         25.53      3.33
 0.3162  10.000  0.00010         75.47     13.35
 0.3162  10.000  0.00032         68.68     11.16
 0.3162  10.000  0.00100         61.88      9.14
 0.3162  10.000  0.00316         54.78      7.24
 0.3162  10.000  0.01000         46.52      5.28
 0.3162  10.000  0.03162         36.89      3.36
 0.3162  14.678  0.00010        109.15     13.42
 0.3162  14.678  0.00100         90.11      9.25
 0.3162  14.678  0.00316         80.12      7.37
 0.3162  14.678  0.03162         53.81      3.38
 0.3162  21.544  0.00100        131.90      9.42
 0.3162  21.544  0.00316        114.88      7.19
 0.3162  21.544  0.01000         98.08      5.27
 0.3162  21.544  0.03162         78.62      3.41
 0.3162  31.623  0.00100        193.44      9.54
 1.0000   1.000  0.00010         16.37     12.28
 1.0000   1.000  0.00032         14.94     10.49
 1.0000   1.000  0.00100         13.41      8.69
 1.0000   1.000  0.00316         11.77      6.87
 1.0000   1.000  0.01000          9.97      5.09
 1.0000   1.000  0.03162          7.96      3.34
 1.0000   1.468  0.00010         22.53     12.60
 1.0000   1.468  0.00032         20.60     10.75
 1.0000   1.468  0.00100         18.51      8.87
 1.0000   1.468  0.00316         16.26      7.01
 1.0000   1.468  0.01000         13.80      5.17
 1.0000   1.468  0.03162         11.01      3.37
 1.0000   2.154  0.00010         31.45     12.94
 1.0000   2.154  0.00032         28.79     11.00
 1.0000   2.154  0.00100         25.87      9.05
 1.0000   2.154  0.00316         22.76      7.13
 1.0000   2.154  0.01000         19.31      5.23
 1.0000   2.154  0.03162         15.41      3.39
 1.0000   3.162  0.00010         44.39     13.19
 1.0000   3.162  0.00032         40.69     11.21
 1.0000   3.162  0.00100         36.55      9.17
 1.0000   3.162  0.00316         32.19      7.21
 1.0000   3.162  0.01000         27.38      5.29
 1.0000   3.162  0.03162         21.82      3.41
 1.0000   4.642  0.00010         63.67     13.35
 1.0000   4.642  0.00032         58.27     11.28
 1.0000   4.642  0.00100         52.59      9.27
 1.0000   4.642  0.00316         46.27      7.25
 1.0000   4.642  0.01000         39.43      5.32
 1.0000   4.642  0.03162         31.45      3.42
 1.0000   6.813  0.00032         84.26     11.45
 1.0000   6.813  0.00100         76.00      9.37
 1.0000   6.813  0.00316         66.85      7.31
 1.0000   6.813  0.01000         56.83      5.32
 1.0000   6.813  0.03162         45.45      3.43
 1.0000  10.000  0.00010        131.10     13.34
 1.0000  10.000  0.00100        109.78      9.43
 1.0000  10.000  0.00316         96.56      7.34
 1.0000  10.000  0.01000         82.30      5.36
 1.0000  10.000  0.03162         65.62      3.42
 1.0000  14.678  0.01000        119.37      5.31
 1.0000  14.678  0.03162         95.36      3.40
 1.0000  21.544  0.00316        204.42      7.31
 1.0000  21.544  0.01000        175.44      5.40

